Rethinking the Data Annotation Process for Multi-view 3D Pose Estimation with Active Learning and Self-Training

Pose estimation of the human body and hands is a fundamental problem in computer vision, and learning-based solutions require a large amount of annotated data. In this work, we improve the efficiency of the data annotation process for 3D pose estimation problems with Active Learning (AL) in a multi-view setting. AL selects examples with the highest value to annotate under limited annotation budgets (time and cost), but choosing the selection strategy is often nontrivial. We present a framework to efficiently extend existing single-view AL strategies. We then propose two novel AL strategies that make full use of multi-view geometry. Moreover, we demonstrate additional performance gains by incorporating pseudo-labels computed during the AL process, which is a form of self-training. Our system significantly outperforms simulated annotation baselines in 3D body and hand pose estimation on two large-scale benchmarks: CMU Panoptic Studio and InterHand2.6M. Notably, on CMU Panoptic Studio, we are able to reduce the turn-around time by 60% and annotation cost by 80% when compared to the conventional annotation process.

==> data/ih.txt <==
PERCENT	AL-R-IH-RESNET	AL-T-IH-RESNET	FS-IH-RESNET	SALNOAUG-100-R-IH-RESNET	SALNOAUG-100-T-IH-RESNET	AL-R-IH-RESNET-ERROR	AL-T-IH-RESNET-ERROR	SALNOAUG-100-R-IH-RESNET-ERROR	SALNOAUG-100-T-IH-RESNET-ERROR
15	3.378	3.378	2.326	3.378	3.378	0.000	0.000	0.000	0.000
22.5	3.303	3.293	2.326	3.395	3.072	0.021	0.015	0.011	0.033
30	3.143	2.902	2.326	3.173	2.875	0.004	0.001	0.014	0.002
37.5	2.963	2.798	2.326	2.864	2.698	0.009	0.002	0.002	0.009
45	2.835	2.647	2.326	2.733	2.624	0.020	0.002	0.013	0.033
52.5	2.774	2.484	2.326	2.654	2.505	0.027	0.000	0.001	0.002


==> data/interhand-1107.txt <==
PERCENT,AL-MPE-IH-RESNET,AL-MPE-IH-RESNET-ERROR,AL-BSB-IH-RESNET,AL-BSB-IH-RESNET-ERROR,AL-CORESET-IH-RESNET,AL-CORESET-IH-RESNET-ERROR,SALNOAUG-CORESET-IH-RESNET,SALNOAUG-CORESET-IH-RESNET-ERROR
15,3.378,0.006633333333,3.378,0.006633333333,3.378,0.006633333333,3.378,0.006633333333
22.5,3.59,0.0009,4.063333333,0.04813333333,3.09,0.0091,3.296666667,0.01603333333
30,3.356666667,0.01823333333,3.963333333,0.01423333333,2.79,0.0013,2.743333333,0.001233333333
37.5,3.44,0.1813,3.636666667,0.04763333333,2.703333333,0.006933333333,2.626666667,0.009233333333
45,2.96,0.0127,3.556666667,0.009033333333,2.536666667,0.002433333333,2.546666667,0.002033333333
52.5,2.773333333,0.01653333333,3.346666667,0.05263333333,2.503333333,0.03293333333,2.42,0.0112

==> data/p.txt <==
PERCENT	AL-BSB-P-HR	AL-BSB-P-RESNET	AL-CS-P-HR	AL-CS-P-RESNET	AL-HP-P-HR	AL-HP-P-RESNET	AL-MPE-P-HR	AL-MPE-P-RESNET	AL-R-P-HR	AL-R-P-RESNET	AL-T-P-HR	AL-T-P-RESNET	AUG-R-P-HR	AUG-R-P-RESNET	AUG-T-P-HR	AUG-T-P-RESNET	FS-AUG-P-HR	FS-AUG-P-RESNET	FS-P-HR	FS-P-RESNET	SAL-25-R-P-HR	SAL-25-R-P-RESNET	SAL-25-T-P-HR	SAL-25-T-P-RESNET	SALNOAUG-10-R-P-HR	SALNOAUG-10-R-P-RESNET	SALNOAUG-10-T-P-HR	AL-BSB-P-HR-ERROR	AL-BSB-P-RESNET-ERROR	AL-CS-P-HR-ERROR	AL-CS-P-RESNET-ERROR	AL-HP-P-HR-ERROR	AL-HP-P-RESNET-ERROR	AL-MPE-P-HR-ERROR	AL-MPE-P-RESNET-ERROR	AL-R-P-HR-ERROR	AL-R-P-RESNET-ERROR	AL-T-P-HR-ERROR	AL-T-P-RESNET-ERROR	AUG-R-P-HR-ERROR	AUG-R-P-RESNET-ERROR	AUG-T-P-HR-ERROR	AUG-T-P-RESNET-ERROR	FS-AUG-P-HR-ERROR	FS-AUG-P-RESNET-ERROR	FS-P-HR-ERROR	FS-P-RESNET-ERROR	SAL-25-R-P-HR-ERROR	SAL-25-R-P-RESNET-ERROR	SAL-25-T-P-HR-ERROR	SAL-25-T-P-RESNET-ERROR	SALNOAUG-10-R-P-HR-ERROR	SALNOAUG-10-R-P-RESNET-ERROR	SALNOAUG-10-T-P-HR-ERROR
4	3.846	5.033	3.846	5.033	3.846	5.033	3.846	5.033	3.846	5.033	3.846	5.033	3.546	4.342	3.546	4.342	2.308	2.517	2.398	2.717	3.546	4.342	3.546	4.342	3.846	5.033	3.846	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.085	0.014	0.011	0.020	0.000	0.000	0.000	0.000	0.000	0.000	0.000
6	3.658	5.143	3.174	4.120	3.441	5.040	3.798	5.021	3.485	4.543	3.086	4.063	3.157	3.919	3.137	3.910	2.308	2.517	2.398	2.717	3.041	3.719	3.283	3.455	3.245	4.391	3.162	0.009	0.049	0.002	0.042	0.038	0.124	0.016	0.076	0.015	0.136	0.026	0.003	0.047	0.023	0.000	0.017	0.085	0.014	0.011	0.020	0.001	0.005	0.009	0.005	0.000	0.011	0.002
8	3.602	4.847	2.739	3.607	3.720	4.407	3.941	4.830	3.419	4.299	2.778	3.421	3.109	3.538	2.737	3.289	2.308	2.517	2.398	2.717	2.814	3.401	2.718	3.008	2.857	3.692	2.640	0.007	0.080	0.005	0.129	2.036	0.047	0.216	0.157	0.177	0.032	0.016	0.044	0.042	0.015	0.017	0.023	0.085	0.014	0.011	0.020	0.007	0.002	0.029	0.002	0.000	0.019	0.000
10	3.273	5.100	2.708	3.291	2.770	3.958	3.668	4.574	3.297	4.032	2.505	3.340	3.263	3.496	2.531	3.064	2.308	2.517	2.398	2.717	2.769	3.336	2.414	2.925	2.935	3.769	2.608	0.008	0.003	0.006	0.003	0.057	0.470	0.062	0.004	0.025	0.048	0.012	0.053	0.298	0.014	0.014	0.011	0.085	0.014	0.011	0.020	0.062	0.004	0.001	0.000	0.002	0.005	0.000
12	3.450	5.065	2.747	3.240	2.539	3.589	3.575	4.681	3.030	3.793	2.443	3.170	2.730	3.193	2.642	2.855	2.308	2.517	2.398	2.717	2.576	3.068	2.522	2.751	2.622	3.794	2.451	0.022	0.052	0.015	0.009	0.004	0.008	0.032	0.010	0.010	0.005	0.004	0.031	0.002	0.003	0.013	0.000	0.085	0.014	0.011	0.020	0.003	0.000	0.009	0.000	0.001	0.022	0.001
14	3.319	5.123	2.641	3.032	2.630	3.312	3.749	4.255	2.987	3.670	2.455	3.094	2.673	3.161	2.438	2.764	2.308	2.517	2.398	2.717	2.696	3.092	2.347	2.715	2.697	3.427	2.425	0.014	0.052	0.017	0.011	0.028	0.004	0.022	0.092	0.003	0.051	0.011	0.021	0.007	0.040	0.013	0.015	0.085	0.014	0.011	0.020	0.002	0.021	0.012	0.016	0.001	0.019	0.003
16	3.444	4.947	2.554	3.016	2.590	3.233	3.668	4.445	2.851	3.552	2.415	3.113	2.728	3.055	2.459	2.738	2.308	2.517	2.398	2.717	2.518	2.931	2.370	2.559	2.628	3.443	2.391	0.060	0.021	0.000	0.021	0.012	0.121	0.002	0.044	0.004	0.072	0.015	0.023	0.018	0.012	0.022	0.007	0.085	0.014	0.011	0.020	0.003	0.002	0.010	0.001	0.014	0.040	0.004
18	3.301	5.004	2.585	2.951	2.541	2.854	3.526	4.167	2.849	3.490	2.373	2.815	2.675	3.031	2.360	2.719	2.308	2.517	2.398	2.717	2.532	2.992	2.421	2.526	2.613	3.329	2.366	0.007	0.015	0.004	0.049	0.008	0.005	0.046	0.049	0.004	0.089	0.010	0.015	0.047	0.003	0.007	0.001	0.085	0.014	0.011	0.020	0.004	0.008	0.005	0.001	0.025	0.047	0.002
20	3.160	5.337	2.607	2.815	2.524	2.905	3.530	4.139	2.897	3.563	2.362	2.688	2.560	2.923	2.388	2.583	2.308	2.517	2.398	2.717	2.606	2.870	2.471	2.463	2.571	3.294	2.438	0.018	0.059	0.039	0.010	0.017	0.001	0.024	0.016	0.034	0.052	0.008	0.017	0.012	0.009	0.001	0.004	0.085	0.014	0.011	0.020	0.043	0.003	0.003	0.000	0.032	0.042	0.011


==> data/panoptic-1105.txt <==
PERCENT,AUG-R-P-HR,AUG-R-P-HR-ERROR
4,3.473333333,0.04743333333
6,3.13,0.0064
8,2.843333333,0.03583333333
10,2.87,0.0151
12,2.723333333,0.05663333333
14,2.606666667,0.05613333333
16,2.733333333,0.04223333333
18,2.586666667,0.02583333333
20,2.743333333,0.04493333333

==> data/panoptic-1106.txt <==
PERCENT,AUG-R-P-HR,AUG-R-P-HR-ERROR
4,3.546,0.00744889089287232
6,3.11,0.0064
8,2.832,0.01827
10,2.872,0.00857
12,2.784,0.03623
14,2.614,0.03598
16,2.718,0.02187
18,2.61,0.04645
20,2.682,0.02957

==> data/perf-time-ours.txt <==
HOURS	OURS
2	5.033
4	4.063
6	3.421
8	3.340
10	3.170
12	3.094
14	3.113
16	2.815
18	2.688
20	2.742

==> data/perf-time-random.txt <==
HOURS	RANDOM
2	5.033
4	4.299
6	3.793
8	3.552
10	3.563
12	3.370
50   2.717	

==> data/sal-panoptics-triangulation.txt <==
PERCENT	SALNOAUG-10-T-P-RESNET	SALNOAUG-10-T-P-RESNET-ERROR
4	5.03	0.000
6	3.95	0.002
8	3.52	0.004
10	3.38	0.028
12	3.06	0.009
14	2.90	0.017
16	2.82	0.005
18	2.83	0.033
20	2.74	0.003
